Multi-photon decays of the Higgs boson at the LHC

Many new physics scenarios predict multi-photon Higgs resonances. One such scenario is the dark axion portal model. The primary decay chain that we study is the Higgs to dark photon ($\gamma_D$) pairs that subsequently decay into a photon ($\gamma$) and an axion-like particle ($a$). The axion-like particles then decay into photon pairs. Hence, the signal is a six-photon Higgs decay: $h\rightarrow \gamma_D\,\gamma_D\rightarrow 2\,\gamma 2\,a\rightarrow 6\gamma$. However, depending on the relevant kinematics, the photons can become well-collimated and appear as photon-jets (multiple photons that appear as a single photon in the detector) or $\xi$-jets (non-isolated multi-photon signals that do not pass the isolation criterion). These effects cause the true six-photon resonance to appear as other multi-photon signals, such as two and four photons. We classify the mass regions where two, four, and six-photon resonances dominate. The four-photon signal is particularly interesting. These events mainly occur when the photons from the axion-like particles are collimated into photon-jets. The decay of the dark photon is then $\gamma_D\rightarrow \gamma a\rightarrow \gamma+\gamma$-jet, which is an apparent violation of the Landau-Yang theorem. We show that current measurements of $h\rightarrow 2\gamma$ and searches for $h\rightarrow 4\gamma$ at the Large Hadron Collider (LHC) can limit ${\rm BR}(h\rightarrow \gamma_D\gamma_D)\lesssim 10^{-3}$. This model also motivates new searches for Higgs decays into six isolated photons or $\xi$-jets at the LHC. While there are currently no dedicated searches, we show that many of the Higgs to six isolated photons or $\xi$-jet events could pass two or three-photon triggers. That is, new physics could be found by reanalyzing existing data. These multi-photon signals provide excellent footing to explore new physics at the LHC and beyond.

==> FigData/Fig2.dat <==
mD   1	10	25	50	100	
0.1	0.9999998949369672	0.9999894938059929	0.9999343399091034	0.9997374113611956	0.9989504722269903	
0.2250501002004008	0.9999994678762103	0.9999467904241276	0.9996675330255373	0.9986714571919726	0.9947069249980691	
0.3501002004008016	0.9999987122053459	0.9998712369508064	0.9991957746037401	0.9967908410762819	0.987285770256645	
0.47515030060120245	0.9999976278896668	0.9997628446599937	0.9985196222922238	0.9941046711093047	0.9768284953594636	
0.6002004008016032	0.9999962148793724	0.9996216297227916	0.9976398740254229	0.9906258684954505	0.9635291223902036	
0.7252505010020039	0.9999944731095665	0.9994476132017976	0.9965575656764243	0.9863710133797089	0.9476254880852275	
0.8503006012024048	0.9999924025002543	0.999240821043761	0.9952739680196431	0.9813601496649499	0.929389126975416	
0.9753507014028057	0.9999900029563407	0.9990012840705362	0.9937905830200172	0.9756165530486594	0.9091145163055678	
1.1004008016032065	0.9999872743676259	0.9987290379683464	0.9921091394688598	0.9691664671965426	0.8871084085507271	
1.2254509018036073	0.9999842166088015	0.99842412327536	0.9902315879898984	0.9620388134902522	0.863679875028262	
1.350501002004008	0.9999808295394466	0.998086585367588	0.9881600954422186	0.9542648801314224	0.8391315359806819	
1.475551102204409	0.9999771130040214	0.9977164744431146	0.9858970387497898	0.9458779965514165	0.813752284678439	
1.6006012024048097	0.9999730668318626	0.9973138455046667	0.9834449981899617	0.9369131990705749	0.7878116490500647	
1.7256513026052105	0.9999686908371768	0.9968787583405387	0.9808067501757592	0.9274068935839213	0.7615557916983113	
1.8507014028056115	0.9999639848190336	0.9964112775038796	0.9779852595689607	0.9173965207396918	0.7352050383319179	
1.9757515030060122	0.9999589485613587	0.9959114722903601	0.9749836715627977	0.9069202286444604	0.7089527492408125	
2.100801603206413	0.9999535818329255	0.9953794167142321	0.9718053031746673	0.8960165575987429	0.6829653067036996	
2.2258517034068137	0.9999478843873472	0.9948151894827955	0.9684536343904789	0.8847241407659616	0.6573829778971777	
2.3509018036072145	0.9999418559630676	0.9942188739692904	0.9649322990031816	0.8730814240317193	0.6323214210789716	
2.475951903807615	0.9999354962833518	0.9935905581842305	0.9612450751886189	0.8611264076445418	0.6078736254509944	
2.601002004008016	0.9999288050562762	0.9929303347451967	0.9573958758621541	0.848896411566501	0.5841121058447377	
2.726052104208417	0.9999217819747181	0.9922383008451101	0.9533887388595017	0.83642786582239	0.5610912071546549	
2.851102204408818	0.9999144267163447	0.991514558219005	0.9492278169848922	0.823756126535988	0.5388494066242572	
2.9761523046092186	0.9999067389436013	0.9907592131093214	0.944917367969127	0.8109153177943357	0.5174115323196916	
3.1012024048096194	0.9998987183036995	0.9899723762297405	0.9404617443792177	0.7979381989951396	0.4967908421390976	
3.22625250501002	0.9998903644286049	0.9891541627275864	0.9358653835202234	0.7848560569141646	0.47699092904282	
3.351302605210421	0.9998816769350236	0.988304692144815	0.9311327973685685	0.7716986213813675	0.458007434938938	
3.4763527054108216	0.999872655424389	0.9874240883776176	0.9262685625745896	0.7584940031763511	0.4398295682431324	
3.601402805611223	0.9998632994828477	0.9865124796346629	0.92127731057035	0.7452686525429684	0.4224414291419552	
3.7264529058116236	0.9998536086812448	0.9855699983940025	0.9161637178168686	0.7320473365752669	0.405823152666242	
3.8515030060120243	0.9998435825751097	0.9845967813586688	0.9109324962228907	0.7188531336367552	0.3899518834464832	
3.976553106212425	0.9998332207046393	0.9835929694109911	0.905588383765186	0.7057074429356958	0.3748025980299553	
4.101603206412825	0.9998225225946832	0.9825587075656581	0.900136135338118	0.6926300073837349	0.36034879136256237	
4.226653306613226	0.999811487754727	0.9814941449215567	0.894580513857923	0.6796389479065668	0.34656304386177966	
4.351703406813627	0.999800115678875	0.9803994346124146	0.8889262816447762	0.6667508074464882	0.33341748473400157	
4.476753507014028	0.9997884058458338	0.979274733756278	0.8831781921033279	0.6539806029910258	0.32088416605097153	
4.601803607214428	0.9997763577188938	0.9781202034038553	0.8773409817200034	0.6413418840732124	0.3089353607663489	
4.726853707414829	0.9997639707459112	0.9769360084857559	0.8714193623929641	0.6288467963121066	0.29754379644644124	
4.85190380761523	0.9997512443592896	0.975722317758658	0.8654180141082746	0.6165061486919917	0.28668283509200126	
4.976953907815631	0.9997381779759609	0.9744793037504359	0.8593415779735006	0.6043294834113223	0.27632660809494747	
5.102004008016031	0.9997247709973656	0.9732071427042795	0.8531946496177115	0.5923251472644964	0.2664501141374577	
5.227054108216433	0.9997110228094331	0.97190601452184	0.8469817729646765	0.5805003636482357	0.25702928671816494	
5.352104208416834	0.9996969327825619	0.970576102705433	0.8407074343839485	0.5688613044076051	0.248041036987316	
5.4771543086172345	0.9996825002715984	0.9692175942993353	0.834376057222525	0.5574131608529589	0.2394632766886672	
5.602204408817635	0.999667724615816	0.967830679830207	0.8279919967178778	0.5461602133872446	0.23127492523484952	
5.727254509018036	0.9996526051388938	0.9664155532466746	0.821559535291358	0.5351058992824627	0.22345590427650835	
5.852304609218437	0.9996371411488949	0.9649724118581093	0.8150828782193038	0.524252878234304	0.21598712255389432	
5.9773547094188375	0.9996213319382443	0.9635014562726353	0.8085661496776362	0.5136030954050289	0.20885045333249005	
6.102404809619238	0.9996051767837065	0.9620028903344022	0.8020133891542919	0.5031578417366502	0.20202870631161082	
6.227454909819639	0.9995886749463625	0.9604769210601586	0.7954285482225425	0.4929178113797656	0.19550559554713495	
6.35250501002004	0.9995718256715868	0.9589237585751602	0.7888154876670678	0.4828831561384258	0.1892657046378069	
6.4775551102204405	0.9995546281890241	0.9573436160484496	0.7821779749535992	0.4730535368787345	0.18329445018093402	
6.602605210420841	0.9995370817125658	0.955736709627542	0.7755196820320107	0.463428171889066	0.1775780443006973	
6.727655310621242	0.9995191854403257	0.9541032583725507	0.7688441834619248	0.4540058822134838	0.17210345688449885	
6.852705410821643	0.9995009385546155	0.9524434841897949	0.7621549548492043	0.4447851340077653	0.16685837802435072	
6.9777555110220435	0.999482340221921	0.9507576117649146	0.7554553715811075	0.43576407799000594	0.1618311810466082	
7.102805611222445	0.9994633895928766	0.94904586849554	0.7487487078474174	0.42694058607570906	0.15701088642035793	
7.227855711422846	0.9994440858022411	0.9473084844235388	0.7420381359344633	0.4183122853011024	0.1523871267590658	
7.352905811623247	0.9994244279688713	0.9455456921668882	0.7353267257786875	0.40987658914872066	0.14795011306877928	
7.477955911823647	0.9994044151956976	0.9437577268511992	0.7286174447662074	0.4016307263965265	0.1436906023468092	
7.603006012024048	0.9993840465696978	0.9419448260409302	0.7219131577647249	0.3935717676164677	0.13959986659532614	
7.728056112224449	0.9993633211618718	0.940107229670327	0.7152166273741039	0.385696649450791	0.13566966328296529	
7.85310621242485	0.9993422380272144	0.9382451799741206	0.7085305143819802	0.37800219679501057	0.13189220726288872	
7.97815631262525	0.9993207962046908	0.9363589214180217	0.7018573784108831	0.37048514301550156	0.12826014413660444	
8.103206412825651	0.9992989947172091	0.9344487006290405	0.6951996787435096	0.3631421483275143	0.12476652503816768	
8.228256513026052	0.9992768325715939	0.9325147663256712	0.6885597753130224	0.3559698164562615	0.12140478280236912	
8.353306613226453	0.9992543087585607	0.9305573692479718	0.6819399298455112	0.34896470969981724	0.11816870947244455	
8.478356713426853	0.9992314222526882	0.9285767620875736	0.6753423071420661	0.34212336250806513	0.11505243509714959	
8.603406813627254	0.9992081720123923	0.9265731994176531	0.6687689764882664	0.3354422936870305	0.11205040776326516	
8.728456913827655	0.9991845569798989	0.9245469376229003	0.6622219131792643	0.3289180173327185	0.10915737480733427	
8.853507014028056	0.9991605760812174	0.922498234829513	0.6557030001490513	0.3225470525932179	0.10636836514937108	
8.978557114228456	0.9991362282261138	0.9204273508352522	0.6492140296929207	0.316325932352369	0.103678672691157	
9.103607214428857	0.9991115123080838	0.9183345470395881	0.6427567052725903	0.31025121092284913	0.1010838407223414	
9.228657314629258	0.999086427204326	0.9162200863739678	0.6363326433938983	0.3043194708311272	0.09857964727871511	
9.353707414829659	0.9990609717757154	0.9140842332322366	0.6299433755474619	0.2985273287714616	0.09616209139858878	
9.47875751503006	0.9990351448667759	0.911927253401242	0.6235903502031569	0.29287144080097804	0.09382738022506693	
9.60380761523046	0.9990089453056548	0.9097494139916495	0.6172749348497525	0.2873485068429125	0.09157191690407504	
9.72885771543086	0.9989823719040951	0.9075509833690003	0.6109984180715105	0.281955274560344	0.08939228923019372	
9.853907815631262	0.99895542345741	0.9053322310850401	0.6047620116540354	0.27668854265821125	0.08728525899462916	
9.978957915831662	0.9989280987444558	0.9030934278093454	0.5985668527121238	0.2715451636670853	0.08524775199195027	
10.104008016032063	0.9989003965276064	0.9008348452612748	0.5924140058328241	0.2665220462580959	0.08327684864452173	
10.229058116232466	0.9988723155527273	0.8985567561422739	0.586304465227371	0.26161615713455344	0.08136977520582644	
10.354108216432866	0.9988438545491489	0.89625943406856	0.5802391568860972	0.2568245225421907	0.07952389550608087	
10.479158316633267	0.9988150122296424	0.8939431535042089	0.574218940730853	0.2521442294365551	0.07773670320569177	
10.604208416833668	0.9987857872903936	0.8916081896946741	0.5682446127598862	0.2475724263429114	0.07600581452416556	
10.729258517034069	0.9987561784109781	0.8892548186007591	0.5623169071805284	0.24310632394105217	0.07432896141405923	
10.85430861723447	0.9987261842543365	0.886883316833068	0.5564364985254258	0.23874319540466316	0.07270398515144823	
10.97935871743487	0.9986958034667506	0.8844939615869586	0.5506040037484243	0.23448037652233128	0.07112883031618121	
11.10440881763527	0.9986650346778184	0.8820870305780183	0.5448199842965742	0.23031526562491364	0.06960153913689017	
11.229458917835672	0.9986338765004318	0.8796628019780873	0.5390849481550571	0.22624532334178837	0.06812024617733155	
11.354509018036072	0.998602327530752	0.8772215543518487	0.533399351862166	0.22226807220648612	0.0666831733421494	
11.479559118236473	0.9985703863481875	0.8747635665940072	0.5277636024917751	0.21838109613032664	0.06528862518157794	
11.604609218436874	0.998538051515372	0.872289117867076	0.5221780596010234	0.2145820397609627	0.06393498447594023	
11.729659318637275	0.998505321578142	0.8697984875397907	0.5166430371412202	0.21086860774115213	0.06262070808205981	
11.854709418837675	0.9984721950655157	0.8672919551261703	0.5111588053302296	0.2072385638816174	0.061344323024878786	
11.979759519038076	0.9984386704896725	0.8647698002252422	0.5057255924848433	0.2036897302605206	0.060104422818681245	
12.104809619238477	0.9984047463459327	0.8622323024614484	0.500343586811874	0.20021998626085297	0.05889966400335346	
12.229859719438878	0.998370421112738	0.8596797414257508	0.49501293815691816	0.19682726755591984	0.0577287628820771	
12.354909819639278	0.9983356932516324	0.85711239661745	0.4897337597099374	0.1935095650520748	0.056590492447754465	
12.47995991983968	0.9983005612072448	0.8545305473867344	0.4845061296669857	0.19026492379691795	0.055483679486305365	
12.60501002004008	0.9982650234072702	0.8519344728779732	0.47933009284759515	0.18709144186032314	0.05440720184576284	
12.73006012024048	0.9982290782624545	0.8493244519737679	0.4742056622674744	0.18398726919487257	0.05335998586082593	
12.855110220440881	0.9981927241665776	0.846700763239775	0.4691328206663385	0.18095060648157354	0.05234100392321329	
12.980160320641282	0.9981559594964385	0.8440636848703128	0.4641115219908072	0.1779797039660797	0.051349272188796695	
13.105210420841683	0.9981187826118414	0.8414134946347654	0.4591416928324446	0.17507286029005745	0.05038384841308956	
13.230260521042084	0.9980811918555819	0.838750469824793	0.45422323382111934	0.17222842132180077	0.049443829907218045	
13.355310621242484	0.9980431855534351	0.8360748872023601	0.4493560209739661	0.16944477898971513	0.04852835160701863	
13.480360721442885	0.9980047620141438	0.833387022948594	0.44453990700032636	0.16672037012185298	0.0476365842483872	
13.605410821643286	0.9979659195294084	0.8306871526134776	0.4397747225631273	0.16405367529428647	0.04676773264245283	
13.730460921843687	0.9979266563738776	0.8279755510663908	0.4350602774972296	0.16144321769074244	0.045921034044566295	
13.855511022044087	0.9978869708051393	0.8252524924475051	0.43039636198534925	0.15888756197560336	0.04509575661148372	
13.980561122244488	0.9978468610637155	0.8225182501200405	0.4257827476922096	0.15638531318208287	0.04429119794148758	
14.10561122244489	0.9978063253730539	0.81977309662339	0.42121918885763765	0.15393511561712275	0.04350668369252557	
14.230661322645291	0.9977653619395254	0.8170173036271198	0.4167054233493602	0.1515356517843197	0.042741566273762945	
14.355711422845692	0.9977239689524192	0.8142511418858491	0.41224117367629814	0.1491856413259792	0.04199522360623821	
14.480761523046093	0.9976821445839419	0.8114748811950158	0.40782614796318667	0.14688383998520083	0.041267057948585206	
14.605811623246494	0.9976398869892158	0.8086887903475314	0.4034600408873829	0.1446290385887295	0.040556494784040865	
14.730861723446894	0.9975971943062801	0.8058931370913298	0.39914253457873655	0.14242006205115265	0.03986298176519549	
14.855911823647295	0.9975540646560933	0.8030881880878137	0.3948732994834296	0.1402557684008897	0.039185987713165844	
14.980961923847696	0.9975104961425364	0.8002742088711979	0.3906519951926932	0.13813504782829425	0.03852500166807729	
15.106012024048097	0.9974664868524182	0.7974514638087581	0.3864782712373313	0.13605682175608633	0.037879531987936574	
15.231062124248497	0.997422034855483	0.7946202160619799	0.3823517678489781	0.13402004193223177	0.037249105493156125	
15.356112224448898	0.9973771382044176	0.791780727548613	0.3782721166890272	0.1320236895453049	0.03663326665416069	
15.481162324649299	0.9973317949348631	0.7889332589056316	0.37423894154616677	0.13006677436229322	0.03603157681966396	
15.6062124248497	0.9972860030654259	0.786078069453098	0.3702518590034555	0.12814833388873997	0.035443613483350914	
15.7312625250501	0.9972397605976923	0.7832154171589307	0.36631047907586695	0.12626743255106085	0.034868969586838564	
15.856312625250501	0.9971930655162433	0.7803455586045787	0.3624144058192286	0.12442316090082395	0.03430725285691707	
15.981362725450902	0.9971459157886734	0.7774687489515936	0.3585632379114643	0.12261463484073558	0.033758085175192944	
16.106412825651304	0.9970983093656093	0.7745852419091059	0.3547565692070507	0.12084099487204197	0.03322110197836928	
16.231462925851705	0.9970502441807325	0.7716952897021964	0.35099398926557385	0.11910140536302055	0.032695951687502355	
16.356513026052106	0.9970017181508024	0.7687991430411651	0.3472750838552699	0.11739505383821164	0.032182295164673455	
16.481563126252507	0.996952729175683	0.7658970510916894	0.3435994354324103	0.11572115028801619	0.031679805195605884	
16.606613226452907	0.9969032751383705	0.7629892614458718	0.33996662359738344	0.11407892649826874	0.031188165996844562	
16.731663326653308	0.9968533539050247	0.7600760200941724	0.33637622552830426	0.11246763539937835	0.030707072746195576	
16.85671342685371	0.9968029633250015	0.7571575713982202	0.3328278163929681	0.11088655043461934	0.03023623113519941	
16.98176352705411	0.9967521012308881	0.7542341580645001	0.3293209697399459	0.10933496494714377	0.029775356942482175	
17.10681362725451	0.9967007654385415	0.7513060211189073	0.3258552578696008	0.10781219158528181	0.02932417562689597	
17.23186372745491	0.9966489537471286	0.7483733998821702	0.32243025218578786	0.10631756172569154	0.028882421939421848	
17.356913827655312	0.9965966639391695	0.7454365319461269	0.31904552352897714	0.10485042491391643	0.028449839552867263	
17.481963927855713	0.9965438937805831	0.7424956531508573	0.31570064249152474	0.1034101483219091	0.028026180708444967	
17.607014028056113	0.9964906410207363	0.7395509975626582	0.312395179715793	0.10199611622208059	0.027611205878371802	
17.732064128256514	0.9964369033924947	0.7366027974528585	0.30912870617580546	0.1006077294774351	0.027204683443674084	
17.857114228456915	0.9963826786122778	0.7336512832774659	0.3059007934430995	0.09924440504735575	0.026806389386432088	
17.982164328657316	0.996327964380116	0.7306966836576357	0.30271101393742195	0.09790557550860884	0.026416106995738268	
18.107214428857716	0.9962727583797109	0.7277392253609588	0.2995589411628929	0.0965906885911409	0.026033626586684594	
18.232264529058117	0.9962170582784997	0.7247791332835556	0.2964441499302437	0.09529920672824732	0.025658745231731485	
18.357314629258518	0.9961608617277218	0.7218166304329703	0.2933662165657159	0.09403060662069926	0.025291266503846666	
18.48236472945892	0.9961041663624884	0.7188519379118584	0.2903247191071894	0.09278437881442127	0.024931000230835516	
18.60741482965932	0.9960469698018575	0.715885274902455	0.28731923748808963	0.09156002729132058	0.024577762260315716	
18.73246492985972	0.9959892696489095	0.7129168586518179	0.2843493537096047	0.09035706907287597	0.024231374234818654	
18.85751503006012	0.9959310634908294	0.7099469044578354	0.2814146520017244	0.08917503383610273	0.023891663376527657	
18.98256513026052	0.9958723488989899	0.7069756256559904	0.27851471897359886	0.0880134635415192	0.0235584622811896	
19.107615230460922	0.9958131234290404	0.7040032336068685	0.27564914375369304	0.08687191207274748	0.023231608720760664	
19.232665330661323	0.9957533846209985	0.701029937684404	0.2728175181201985	0.08574994488739097	0.02291094545437046	
19.357715430861724	0.995693129999346	0.698055945264852	0.2700194366221471	0.08464713867883954	0.022596320047210648	
19.482765531062125	0.9956323570731289	0.6950814617164768	0.26725449669165563	0.08356308104866204	0.02228758469697467	
19.607815631262525	0.9955710633360612	0.6921066903899458	0.26452229874771116	0.0824973701892547	0.02198459606749468	
19.732865731462926	0.995509246266633	0.6891318326094206	0.2618224462918975	0.08144961457642279	0.02168721512924012	
19.857915831663327	0.9954469033282233	0.6861570876643336	0.259154545996442	0.08041943267158193	0.021395307006359818	
19.982965931863728	0.9953840319692168	0.6831826528018383	0.2565182077849505	0.07940645263327355	0.02110874082996541	
20.10801603206413	0.9953206296231251	0.6802087232199266	0.25391304490618516	0.07841031203769837	0.02082738959736996	
20.233066132264533	0.9952566937087127	0.6772354920611966	0.2513386740012209	0.07743065760797925	0.02055113003700936	
20.358116232464933	0.9951922216301279	0.6742631504072669	0.24879471516431087	0.0764671449518751	0.02027984247878883	
20.483166332665334	0.9951272107770377	0.6712918872738206	0.24628079199776928	0.07551943830767252	0.020013410729608726	
20.608216432865735	0.9950616585247689	0.6683218896062713	0.24379653166117435	0.07458721029799371	0.01975172195383719	
20.733266533066136	0.9949955622344527	0.6653533422760395	0.24134156491517975	0.07367014169126454	0.019494666558508067	
20.858316633266536	0.9949289192531755	0.6623864280774284	0.23891552616020847	0.0727679211705951	0.019242138083033704	
20.983366733466937	0.9948617269141347	0.6594213277250877	0.2365180534702963	0.07188024510983322	0.018994033093232693	
21.108416833667338	0.9947939825367991	0.6564582198520534	0.23414878862233746	0.07100681735655871	0.018750251079482503	
21.23346693386774	0.9947256834270761	0.6534972810083557	0.23180737712097474	0.0701473490217921	0.01851069435881569	
21.35851703406814	0.9946568268774834	0.6505386856601797	0.22949346821936967	0.06930155827620162	0.018275267980788257	
21.48356713426854	0.9945874101673258	0.6475826061895706	0.22720671493607217	0.06846917015259574	0.01804387963695569	
21.60861723446894	0.9945174305628801	0.6446292128946722	0.22494677406820496	0.0676499163544973	0.01781643957380128	
21.73366733466934	0.9944468853175832	0.6416786739904844	0.22271330620116672	0.06684353507060228	0.01759286050896814	
21.858717434869742	0.994375771672228	0.6387311556101337	0.22050597571504812	0.06604977079493063	0.01737305755065351	
21.983767535070143	0.9943040868551645	0.6357868218066406	0.21832445078794863	0.06526837415248485	0.017156948120030928	
22.108817635270544	0.9942318280825078	0.6328458345551762	0.2161684033963706	0.06449910173023667	0.01694445187657174	
22.233867735470945	0.9941589925583517	0.6299083537557957	0.21403750931286225	0.0637417159132686	0.0167354906461439	
22.358917835671345	0.9940855774749903	0.6269745372366368	0.21193144810107248	0.06299598472590344	0.01652998835177153	
22.483967935871746	0.9940115800131436	0.624044540757574	0.2098499031083712	0.062261681677658456	0.016327870946944	
22.609018036072147	0.9939369973421928	0.6211185180143171	0.20779256145618477	0.06153858561386855	0.01612906635136874	
22.734068136272548	0.9938618266204204	0.6181966206429412	0.20575911402818844	0.0608264805708267	0.01593350438906674	
22.85911823647295	0.9937860649952585	0.6152789982248414	0.2037492554564877	0.06012515563529444	0.015741116728714064	
22.98416833667335	0.9937097096035429	0.6123657982920969	0.20176268410592188	0.0594344048082421	0.015551836826137826	
23.10921843687375	0.9936327575717763	0.6094571663332364	0.1997991020566079	0.05875402687268051	0.015365599868878328	
23.23426853707415	0.9935552060163972	0.6065532457993948	0.19785821508484444	0.05808382526545299	0.015182342722733872	
23.35931863727455	0.9934770520440578	0.6036541781108489	0.19593973264248532	0.05742360795285888	0.015002003880207964	
23.484368737474952	0.9933982927519077	0.6007601026639208	0.19404336783489032	0.05677318730998556	0.014824523410782612	
23.609418837675353	0.9933189252278876	0.5978711568382431	0.19216883739755208	0.056132380003629294	0.014649842912944482	
23.734468937875754	0.993238946551029	0.5949874760043707	0.19031586167149692	0.055501006878689293	0.014477905467894285	
23.859519038076154	0.9931583537917638	0.5921091935317306	0.1884841645775492	0.05487889284792359	0.014308655594872538	
23.984569138276555	0.9930771440122401	0.5892364407969015	0.18667347358954786	0.054265866784958934	0.014142039208038025	
24.109619238476956	0.9929953142666486	0.5863693471922098	0.18488351970659514	0.05366176142045008	0.01397800357483788	
24.234669338677357	0.992912861601555	0.5835080401346365	0.18311403742441887	0.05306641324128843	0.013816497275811107	
24.359719438877757	0.9928297830562438	0.5806526450750193	0.1813647647059199	0.05247966239276202	0.013657470165769611	
24.484769539078158	0.9927460756630684	0.5778032855075478	0.17963544295097758	0.051901352583573174	0.013500873336303532	
24.60981963927856	0.992661736447812	0.5749600829795325	0.17792581696557852	0.05133133099362277	0.01334665907955963	
24.73486973947896	0.9925767624300562	0.5721231571014497	0.1762356349303336	0.050769448184473404	0.013194780853244041	
24.85991983967936	0.99249115062356	0.5692926255572428	0.174564648368443	0.0502155580124064	0.013045193246802495	
24.98496993987976	0.9924048980366472	0.5664686041148755	0.17291261211316564	0.04966951754399048	0.012897851948733165	
25.110020040080162	0.9923180016726044	0.563651206637129	0.17127928427484923	0.049131186974083405	0.012752713714989428	
25.235070140280563	0.9922304585300873	0.5608405450926305	0.1696644262075695	0.04860042954618905	0.012609736338431224	
25.360120240480963	0.9921422656035385	0.5580367295671071	0.1680678024754291	0.04807711147509656	0.012468878619285778	
25.485170340681364	0.9920534198836133	0.5552398682748544	0.16648918081856123	0.0475611018717296	0.012330100336579946	
25.610220440881765	0.9919639183576178	0.552450067570413	0.16492833211888136	0.04705227267013669	0.012193362220507988	
25.735270541082166	0.9918737580099559	0.5496674319604438	0.16338503036562851	0.04655049855655562	0.012058625925700166	
25.860320641282566	0.9917829358225867	0.5468920641157916	0.16185905262073333	0.046055656900487116	0.01192585400535886	
25.985370741482967	0.9916914487754932	0.5441240648837329	0.16035017898405188	0.045567627687715884	0.011795009886230477	
26.110420841683368	0.9915992938471618	0.5413635333003963	0.1588581925584967	0.04508629345521755	0.011666057844382415	
26.23547094188377	0.9915064680150717	0.5386105666033486	0.15738287941509987	0.04461153922789423	0.011538962981755925	
26.36052104208417	0.9914129682561964	0.5358652602443401	0.15592402855803722	0.044143252457081235	0.011413691203466657	
26.48557114228457	0.9913187915475158	0.5331277079021991	0.15448143188964286	0.04368132296077111	0.011290209195825933	
26.61062124248497	0.9912239348665404	0.5303980014958698	0.15305488417544133	0.04322564286550158	0.01116848440505683	
26.73567134268537	0.9911283951918461	0.5276762311975854	0.15164418300922197	0.04277610654985684	0.011048485016680218	
26.860721442885772	0.9910321695036214	0.5249624854461697	0.15024912877817959	0.04233261058953227	0.010930179935546836	
26.985771543086173	0.9909352547842257	0.5222568509604588	0.1488695246281446	0.041895053703915525	0.010813538766492563	
27.110821643286574	0.9908376480187611	0.5195594127528369	0.14750517642892186	0.04146333670413711	0.010698531795594777	
27.235871743486975	0.990739346195654	0.5168702541428798	0.14615589273975887	0.04103736244254627	0.010585129972008651	
27.360921843687375	0.9906403463072516	0.5141894567710988	0.144821484774962	0.04061703576356883	0.010473304890363189	
27.485971943887776	0.9905406453504287	0.5115171006127754	0.14350176636967613	0.040202263455905135	0.01036302877369726	
27.611022044088177	0.9904402403272085	0.5088532639918878	0.14219655394584532	0.03979295420602781	0.01025427445691706	
27.736072144288578	0.9903391282453955	0.5061980235951136	0.14090566647836783	0.03938901855294007	0.010147015370756797	
27.86112224448898	0.9902373061192213	0.5035514544859093	0.13962892546146113	0.03899036884415705	0.010041225526225432	
27.98617234468938	0.9901347709700044	0.5009136301186594	0.13836615487524678	0.03859691919287303	0.00993687949952255	
28.111222444889783	0.9900315198268212	0.4982846223528847	0.13711718115256985	0.03820858543627983	0.009833952417407579	
28.236272545090184	0.9899275497271931	0.4956645014675092	0.1358818331460622	0.037825285095001465	0.009732419943006748	
28.361322645290585	0.9898228577177846	0.4930533361751785	0.13465994209545964	0.03744693733361232	0.009632258262043	
28.486372745490986	0.9897174408551161	0.49045119363662115	0.13345134159518265	0.037073462922206445	0.009533444069474558	
28.611422845691386	0.9896112962062917	0.48785813947505324	0.13225586756218952	0.036704784198987386	0.009435954556528469	
28.736472945891787	0.9895044208497381	0.48527423779061324	0.13107335820410787	0.036340825033847717	0.00933976739811575	
28.861523046092188	0.9893968118759603	0.4826995511748311	0.12990365398765455	0.03598151079291008	0.009244860740615576	
28.98657314629259	0.9892884663883101	0.4801341407251168	0.12874659760734675	0.0356267683040007	0.009151213190016088	
29.11162324649299	0.9891793815037695	0.47757806605927144	0.12760203395451314	0.03527652582302882	0.00905880380040013	
29.23667334669339	0.989069554353748	0.4750313853300121	0.12646981008660885	0.0349307130012452	0.008967612062764498	
29.36172344689379	0.9889589820848952	0.4724941552395057	0.12534977519683818	0.0345892608533541	0.008877617894161697	
29.48677354709419	0.9888476618599277	0.4699664310539083	0.12424178058409142	0.03425210172645445	0.008788801627153788	
29.611823647294592	0.9887355908584713	0.46744826661790617	0.12314567962319678	0.0339191692697857	0.008701143999568022	
29.736873747494993	0.9886227662779176	0.46493971436925174	0.12206132773549222	0.03359039840525527	0.008614626144544502	
29.861923847695394	0.9885091853342959	0.46244082535329234	0.12098858235971982	0.03326572529872545	0.008529229580866516	
29.986973947895795	0.9883948452631609	0.45995164923748766	0.11992730292324384	0.032945087332037444	0.008444936203564294	
30.112024048096195	0.9882797433204951	0.4574722343259098	0.11887735081359568	0.03262842307575185	0.008361728274783547	
30.237074148296596	0.9881638767836264	0.455002627573725	0.11783858935034669	0.03231567226258503	0.008279588414910258	
30.362124248496997	0.9880472429521624	0.45254287460165005	0.1168108837573092	0.0320067757615213	0.008198499593943531	
30.487174348697398	0.9879298391489393	0.45009301971038335	0.11579410113506874	0.03170167555258232	0.00811844512310876	
30.6122244488978	0.9878116627209864	0.4476531058950033	0.11478811043384529	0.03140031470223451	0.008039408646703394	
30.7372745490982	0.9876927110405079	0.44522317485933327	0.11379278242668597	0.031102637339416775	0.007961374134168026	
30.8623246492986	0.9875729815058787	0.4428032670302692	0.11280798968298804	0.030808588632171046	0.007884325872375766	
30.987374749499	0.9874524715426575	0.44039342157206524	0.1118336065423521	0.03051811476485869	0.007808248458133049	
31.1124248496994	0.9873311786046157	0.4379936764005763	0.11086950908876506	0.030231162915946356	0.00773312679088528	
31.237474949899802	0.9872091001747821	0.43560406819745295	0.10991557512511228	0.029947681236345402	0.0076589460656210345	
31.362525050100203	0.9870862337665043	0.4332246324242871	0.10897168414801746	0.029667618828289465	0.007585691765968604	
31.487575150300604	0.9869625769245256	0.43085540333670336	0.10803771732300937	0.02939092572473523	0.007513349657479003	
31.612625250501004	0.9868381272260793	0.42849641399839583	0.10711355746001416	0.02911755286927186	0.00744190578108973	
31.737675350701405	0.9867128822819986	0.42614769629510707	0.10619908898917181	0.028847452096525273	0.007371346446763749	
31.862725450901806	0.9865868397378427	0.42380928094854453	0.10529419793697427	0.028580576113043217	0.00730165822729835	
31.987775551102207	0.98645999727504	0.42148119753023544	0.10439877190272452	0.028316878478648305	0.007232827952298737	
32.11282565130261	0.9863323526120473	0.4191634744753153	0.103512700035314	0.028056313588246125	0.007164842702311409	
32.23787575150301	0.9862039035055262	0.41685613909624747	0.10263587301031625	0.027798836654075745	0.007097689803112453	
32.36292585170341	0.986074647751534	0.41455921759647474	0.10176818300739471	0.02754440368839097	0.007031356820146163	
32.48797595190381	0.9859445831867337	0.41227273508399653	0.10090952368802222	0.027292971486560232	0.006965831553109456	
32.61302605210421	0.9858137076896186	0.4099967155848727	0.10005979017351027	0.027044497610574102	0.0069011020306777695	
32.738076152304615	0.985682019181754	0.4077311820566516	0.09921887902334457	0.026798940372949248	0.006837156505368226	
32.86312625250501	0.985549515629035	0.40547615640171797	0.0983866882138251	0.026556258821018138	0.006773983448535996	
32.988176352705416	0.9854161950429612	0.40323165948056355	0.09756311711700778	0.026316412721594254	0.006711571545499978	
33.11322645290581	0.985282055481927	0.40099771112497473	0.09674806647994474	0.026079362546002616	0.006649909690793947	
33.23827655310622	0.9851470950525292	0.3987743301511356	0.09594143840422044	0.025845069455465892	0.006588986983539528	
33.363326653306615	0.985011311910889	0.39656153437264896	0.09514313632578131	0.02561349528683678	0.0065287927229374645	
33.48837675350702	0.9848747042639926	0.39435934061346806	0.09435306499505494	0.025384602538667103	0.006469316403873686	
33.613426853707416	0.9847372703710452	0.3921677647207434	0.09357113045735693	0.025158354357605148	0.006410547712636929	
33.73847695390782	0.9845990085448432	0.3899868215775774	0.09279724003358149	0.024934714525112114	0.006352476522744613	
33.86352705410822	0.9844599171531602	0.38781652511569153	0.0920313023011734	0.024713647444489693	0.006295092890873952	
33.98857715430862	0.9843199946201504	0.3856568883279994	0.0912732270753778	0.024495118128210203	0.006238387052895173	
34.11362725450902	0.9841792394277664	0.3835079232810888	0.09052292539076473	0.024279092185541647	0.006182349420004042	
34.238677354709424	0.984037650117193	0.3813696411276082	0.08978030948302566	0.02406553581045986	0.006126970574950799	
34.36372745490982	0.9838952252902954	0.37924205211856127	0.08904529277103874	0.02385441576984032	0.006072241268362812	
34.488777555110225	0.9837519636110836	0.3771251656155008	0.0883177898391984	0.023645699391922074	0.006018152415158218	
34.61382765531062	0.9836078638071907	0.3750189901026311	0.08759771642000881	0.023439354555037352	0.0059646950910481646	
34.73887775551103	0.9834629246713665	0.3729235331988085	0.08688498937693488	0.023235349676599237	0.005911860529124938	
34.863927855711424	0.9833171450629845	0.37083880166944644	0.08617952668750989	0.023033653702341308	0.005859640116533766	
34.98897795591183	0.9831705239095643	0.368764801438319	0.08548124742669533	0.022834236095802485	0.005808025391225871	
35.114028056112225	0.9830230602083074	0.3667015375992666	0.08479007175049057	0.022637066828050955	0.005757008038790536	
35.23907815631263	0.9828747530276463	0.36464901442780023	0.08410592087978822	0.02244211636764091	0.005706579889363987	
35.36412825651303	0.9827256015088072	0.36260723539260464	0.0834287170844728	0.0222493556707962	0.005656732914612992	
35.48917835671343	0.982575604867386	0.3605762031669394	0.08275838366775924	0.02205875617181529	0.005607459224791119	
35.61422845691383	0.9824247623949374	0.3585559196399402	0.08209484495076802	0.02187028977369169	0.005558751065865647	
35.73927855711423	0.9822730734605746	0.3565463859278139	0.0814380262573334	0.02168392883894443	0.005510600816713185	
35.86432865731463	0.9821205375125834	0.35454760238493466	0.08078785389904276	0.0214996461806535	0.005463000986382209	
35.989378757515034	0.9819671540800468	0.35255956861483384	0.08014425516050229	0.021317415053694815	0.005415944211420585	
36.11442885771543	0.9818129227744803	0.3505822834810885	0.07950715828482734	0.021137209146169855	0.005369423253266413	
36.239478957915836	0.9816578432914795	0.34861574511810356	0.07887649245935328	0.02095900257102509	0.005323430995700444	
36.36452905811623	0.9815019154123772	0.34665995094179314	0.07825218780156479	0.02078276985785646	0.005277960442358418	
36.48957915831664	0.9813451390059106	0.3447148976601554	0.07763417534523918	0.020608485944894152	0.005233004714301727	
36.614629258517034	0.9811875140298981	0.34278058128374356	0.07702238702680234	0.020436126171163527	0.005188557047644844	
36.73967935871744	0.9810290405329258	0.340856997136033	0.07641675567189267	0.02026566626881742	0.005144610791237994	
36.864729458917836	0.9808697186560413	0.3389441398636838	0.07581721498213137	0.02009708235563598	0.005101159404403641	
36.98977955911824	0.9807095486344564	0.3370420034466976	0.07522369952209501	0.019930350927689574	0.005058196454725296	
37.11482965931864	0.980548530799257	0.3351505812084723	0.07463614470648856	0.019765448852161086	0.005015715615887377	
37.23987975951904	0.9803866655791204	0.3332698658257493	0.07405448678751438	0.019602353360323278	0.004973710665564625	
37.36492985971944	0.9802239535020375	0.3313998493384593	0.07347866284243633	0.019441042040667992	0.004932175483359962	
37.48997995991984	0.9800603951970429	0.32954052315946153	0.07290861076133437	0.0192814928321829	0.00489110404878937	
37.61503006012024	0.9798959913959475	0.3276918780841802	0.07234426923504748	0.019123684017772657	0.004850490439312646	
37.740080160320645	0.9797307429350776	0.32585390430013605	0.07178557774330244	0.0189675942178207	0.004810328828408833	
37.86513026052104	0.9795646507570166	0.32402659139637485	0.07123247654302532	0.018813202383888474	0.004770613483695167	
37.990180360721446	0.9793977159123503	0.3222099283727918	0.07068490665683244	0.018660487792548554	0.004731338765088396	
38.11523046092184	0.9792299395614132	0.3204039036493523	0.07014280986169952	0.01850943003934873	0.004692499123007441	
38.24028056112225	0.9790613229760391	0.3186085050752107	0.06960612867780448	0.018360009032903576	0.0046540890966162525	
38.365330661322645	0.9788918675413087	0.3168237199377257	0.06907480635754294	0.01821220498911076	0.0046161033121059295	
38.49038076152305	0.9787215747573003	0.3150495349713715	0.0685487868747125	0.018065998425488925	0.004578536481015027	
38.615430861723446	0.9785504462408382	0.3132859363665513	0.06802801491386423	0.01792137015563434	0.004541383398587135	
38.74048096192385	0.9783784837272393	0.311532909778303	0.06751243585981774	0.0177783012837934	0.004504638942164734	
38.86553106212425	0.978205689072058	0.3097904403349096	0.06700199578733851	0.017636773199548414	0.004468298069618485	
38.99058116232465	0.9780320642528263	0.3080585126464033	0.06649664145097378	0.017496767572613793	0.004432355817810968	
39.11563126252505	0.9778576113707911	0.30633711081297293	0.06599632027504551	0.01735826634774013	0.004396807301094092	
39.240681362725454	0.9776823326526446	0.3046262184332688	0.06550098034379745	0.01722125173972379	0.0043616477098392965	
39.36573146292585	0.9775062304522494	0.3029258186126097	0.06501057039169385	0.01708570622851917	0.004326872308999706	
39.490781563126255	0.9773293072523558	0.3012358939710881	0.06452503979386778	0.016951612554451607	0.004292476436703485	
39.61583166332665	0.9771515656663111	0.29955642665158055	0.06404433855671672	0.016818953713528404	0.004258455502877615	
39.74088176352706	0.9769730084397593	0.29788739832765493	0.06356841730864245	0.01668771295284561	0.004224804987901287	
39.865931863727454	0.9767936384523304	0.2962287902113853	0.06309722729093406	0.016557873766088634	0.004191520441288282	
39.99098196392786	0.9766134587193179	0.29458058306106477	0.0626307203487906	0.01642941988912409	0.0041585974803975	
40.116032064128255	0.9764324723933446	0.29294275718882495	0.062168848922482256	0.01630233529568121	0.004126031789171081	
40.24108216432866	0.9762506827660132	0.2913152924681584	0.06171156603864732	0.016176604193120437	0.004093819116899342	
40.366132264529064	0.9760680932695431	0.2896981683413448	0.061258825301722324	0.016052211018287316	0.00406195527701191	
40.49118236472946	0.9758847074783903	0.28809136382678363	0.06081058088550475	0.015929140433449836	0.004030436145894462	
40.616232464929865	0.9757005291108506	0.2864948575262312	0.06036678752484402	0.015807377322317014	0.003999257661730359	
40.74128256513026	0.9755155620306435	0.28490862763194497	0.05992740050746091	0.015686906786137267	0.0039684158233666555	
40.86633266533067	0.9753298102484769	0.2833326519337343	0.059492375665891745	0.015567714139874402	0.00393790668920387	
40.991382765531064	0.97514327792359	0.2817669078259189	0.059061669369556216	0.015449784908459708	0.003907726376108925	
41.11643286573147	0.9749559693652746	0.2802113723141951	0.058635238516946325	0.015333104823118239	0.003877871058350731	
41.241482965931866	0.9747678890343714	0.2786660220224117	0.05821304052793512	0.015217659817767817	0.0038483369665578675	
41.36653306613227	0.9745790415447424	0.27713083319925447	0.05779503333620278	0.01510343602548895	0.0038191203866978357	
41.49158316633267	0.9743894316647161	0.27560578172484107	0.0573811753817781	0.014990419775064098	0.003790217659077347	
41.61663326653307	0.974199064318505	0.27409084311722676	0.05697142560369403	0.0148785975875848	0.003761625177363185	
41.74168336673347	0.9740079445875937	0.27258599253882176	0.056565743432755174	0.014767956173125173	0.003733339387623159	
41.86673346693387	0.9738160777120962	0.27109120480272053	0.05616408878441508	0.014658482427480107	0.0037053567873866146	
41.99178356713427	0.973623469092082	0.2696064543789432	0.05576642205176218	0.014550163428966957	0.0036776739247241295	
42.116833667334674	0.9734301242888663	0.26813171540059183	0.055372704098612086	0.014442986435289174	0.0036502873973458735	
42.24188376753507	0.9732360490262675	0.26666696166992	0.05498289625270508	0.014336938880460575	0.0036231938517182526	
42.366933867735476	0.9730412491918266	0.26521216666431696	0.054596960299006236	0.014232008371788818	0.0035963899821983528	
42.49198396793587	0.9728457308379888	0.2637673035422081	0.054214858473107454	0.014128182686916919	0.0035698725301858336	
42.61703406813628	0.9726495001832456	0.2623323451488709	0.053836553454729125	0.014025449770921404	0.003543638283291819	
42.742084168336675	0.972452563613235	0.260907264022169	0.05346200836132024	0.013923797733465979	0.003517684074524429	
42.86713426853708	0.9722549276818	0.2594920323982017	0.053091186741754566	0.013823214846009298	0.0034920067814905227	
42.992184368737476	0.9720565991120013	0.25808662221687495	0.052724052570122616	0.013723689539065971	0.0034666033256133513	
43.11723446893788	0.9718575847970854	0.2566910051273884	0.05236057023961646	0.0136252103995193	0.0034414706713656747	
43.24228456913828	0.9716578918014039	0.25530515249364416	0.052000704556506835	0.013527766167984874	0.0034166058255180563	
43.36733466933868	0.9714575273612845	0.25392903539957457	0.05164442073421056	0.013431345736223777	0.003392005836401947	
43.49238476953908	0.9712564988858507	0.2525626246543933	0.051291684387447196	0.013335938144604478	0.003367667793187261	
43.61743486973948	0.9710548139577891	0.25120589079776545	0.050942461526482935	0.013241532579612155	0.003343588825174066	
43.74248496993988	0.970852480334063	0.24985880410490244	0.050596718551460626	0.013148118371404593	0.003319766101098109	
43.867535070140285	0.9706495059465698	0.24852133459158	0.05025442224681486	0.013055684991413645	0.003296196828449865	
43.99258517034068	0.9704458989027416	0.24719345201907864	0.04991553977576985	0.012964222049991146	0.003272878252806767	
44.117635270541086	0.970241667486086	0.24587512589905003	0.0495800386749195	0.012873719294098468	0.003249807657178362	
44.24268537074148	0.9700368201566675	0.24456632549830956	0.04924788684888843	0.012784166605038828	0.003226982361364107	
44.36773547094189	0.9698313655515252	0.24326701984355278	0.048919052565071466	0.012695553996231117	0.003204399721323457	
44.492785571142285	0.9696253124850281	0.2419771777260006	0.04859350444845202	0.012607871611024892	0.0031820571285580785	
44.61783567134269	0.9694186699491637	0.24069676770597098	0.04827121147649636	0.012521109720555085	0.0031599520095058043	
44.74288577154309	0.9692114471137601	0.2394257581173795	0.04795214297412414	0.012435258721636125	0.003138081824946184	
44.86793587174349	0.9690036533266386	0.2381641170721679	0.04763626860875242	0.012350309134694168	0.0031164440694172574	
44.99298597194389	0.9687952981136977	0.23691181246466303	0.04732355838541315	0.012266251601737011	0.003095036270643414	
45.11803607214429	0.9685863911789224	0.23566881197586612	0.0470139826419422	0.012183076884360631	0.003073855988974	
45.24308617234469	0.9683769424043226	0.23443508307767172	0.046707512044239244	0.012100775861791771	0.0030529008168325216	
45.368136272545094	0.9681669618497944	0.23321059303702008	0.046404117581596814	0.012019339528965648	0.003032168378176131	
45.49318637274549	0.9679564597529061	0.23199530891998063	0.04610377056209795	0.011938758994638227	0.003011656327965247	
45.618236472945895	0.9677454465286047	0.23078919759576827	0.0458064426080808	0.011859025479532168	0.002991362351643028	
45.74328657314629	0.9675339327688446	0.22959222574069446	0.04551210565166957	0.011780130314515906	0.0029712841646245274	
45.8683366733467	0.9673219292421321	0.22840435984205143	0.045220731930370205	0.011702064938815005	0.002951419511795286	
45.993386773547094	0.9671094468929905	0.22722556620193213	0.044932293982730305	0.011624820898255324	0.002931766167019203	
46.1184368737475	0.9668964968413384	0.22605581094098515	0.044646764644061504	0.011548389843537078	0.0029123219326554106	
46.243486973947896	0.9666830903817838	0.22489506000210627	0.04436411704222426	0.01147276352853948	0.0028930846390840662	
46.3685370741483	0.966469238982831	0.2237432791540671	0.0440843245934729	0.011397933808654974	0.0028740521442407524	
46.4935871743487	0.9662549542859994	0.22260043399508103	0.043807360998361	0.01132389263915279	0.002855222333159404	
46.6186372745491	0.9660402481048518	0.22146648995630658	0.043533200237705114	0.011250632073570912	0.002836593117523488	
46.7436873747495	0.9658251324239326	0.2203414123052916	0.043261816568606885	0.011178144262136192	0.0028181624352253596	
46.8687374749499	0.965609619397614	0.21922516614935433	0.04299318452053152	0.011106421450211684	0.0027999282499335076	
46.9937875751503	0.9653937213488479	0.21811771643890643	0.04272727889144287	0.011035455976771021	0.002781888550667637	
47.118837675350704	0.9651774507678234	0.21701902797071598	0.042464074743993	0.010965240272898915	0.0027640413513813217	
47.2438877755511	0.9649608203105305	0.21592906539111154	0.04220354740176623	0.010895766860317563	0.0027463846905521417	
47.368937875751506	0.964743842797224	0.21484779319912808	0.04194567244557637	0.0108270283499382	0.0027289166307790974	
47.4939879759519	0.9645265312107929	0.21377517574959604	0.04169042570981617	0.010759017440437424	0.0027116352583871754	
47.61903807615231	0.9643088986950273	0.21271117725617256	0.041437783278858616	0.010691726916857774	0.0026945386830389143	
47.744088176352705	0.9640909585527901	0.21165576179431625	0.04118772148350845	0.010625149649231986	0.0026776250373527996	
47.86913827655311	0.9638727242440847	0.21060889330420737	0.04094021689750388	0.010559278591230582	0.0026608924765283747	
47.994188376753506	0.9636542093840221	0.2095705355936114	0.04069524633406714	0.010494106778832219	0.002644339177977917	
48.11923847695391	0.9634354277406881	0.20854065234068855	0.04045278684250308	0.010429627329016354	0.0026279633409645206	
48.244288577154315	0.9632163932329045	0.20751920709674848	0.040212815704845396	0.010365833438477821	0.0026117631862464905	
48.36933867735471	0.96299711992789	0.206506163288953	0.039975310432549406	0.01030271838236292	0.0025957369557278974	
48.494388777555116	0.962777622038814	0.20550148422296352	0.039740248763230415	0.010240275513026366	0.0025798829121151477	
48.61943887775551	0.96255791392225	0.2045051330855379	0.0395076086574475	0.010178498258809029	0.0025641993385794853	
48.74448897795592	0.9623380100755199	0.20351707294707377	0.039277368295531204	0.010117380122835678	0.0025486845384252513	
48.869539078156315	0.9621179251339363	0.20253726676410175	0.03904950607445532	0.010056914681832708	0.0025333368347638502	
48.99458917835672	0.9618976738679387	0.20156567738172634	0.03882400060475097	0.00999709558496507	0.0025181545701932215	
49.119639278557116	0.961677271180122	0.20060226753601737	0.03860083070746327	0.009937916552692347	0.0025031361064827796	
49.24468937875752	0.9614567321021629	0.19964699985635065	0.038379975411149105	0.009879371375643377	0.0024882798242636603	
49.36973947895792	0.9612360717916374	0.19869983686770018	0.03816141394891596	0.009821453913509208	0.0024735841227241945	
49.49478957915832	0.9610153055287334	0.19776074099287988	0.037945125755500436	0.009764158093953857	0.002459047419310472	
49.61983967935872	0.9607944487128588	0.1968296745547381	0.0377310904643866	0.009707477911542741	0.002444668149431932	
49.744889779559124	0.9605735168591433	0.19590659977830313	0.03751928790496263	0.009651407426688165	0.002430444766171831	
49.86993987975952	0.9603525255948344	0.19499147879288192	0.03730969809971595	0.009595940764611805	0.0024163757400025333	
49.994989979959925	0.9601314906555894	0.19408427363410996	0.03710230126146535	0.009541072114323588	0.002402459558505482	
50.12004008016032	0.9599104278816644	0.19318494624595733	0.03689707779063049	0.0094867957276169	0.0023886947260958052	
50.24509018036073	0.959689353213996	0.19229345848268484	0.03669400827253703	0.009433105918079554	0.0023750797637514046	
50.370140280561124	0.9594682826901838	0.19140977211075735	0.03649307347475776	0.00937999706012043	0.002361613208746495	
50.49519038076153	0.9592472324403685	0.19053384881070942	0.03629425434448848	0.009327463588011297	0.0023482936143894573	
50.620240480961925	0.9590262186830077	0.18966565017896753	0.03609753200595839	0.009275499994943658	0.0023351195497649424	
50.74529058116233	0.9588052577205535	0.18880513772962615	0.03590288775787425	0.00922410083210022	0.0023220895994801372	
50.87034068136273	0.9585843659350282	0.1879522728961808	0.03571030307089776	0.009173260707740775	0.002309202363415097	
50.99539078156313	0.9583635597835021	0.18710701703321628	0.035519759585155596	0.009122974286302153	0.0022964564564770785	
51.12044088176353	0.9581428557934749	0.18626933141805183	0.03533123910778166	0.009073236287512032	0.0022838505083587783	
51.24549098196393	0.9579222705581595	0.18543917725234263	0.03514472361049074	0.009024041485516238	0.0022713831633004037	
51.37054108216433	0.9577018207316721	0.18461651566363926	0.034960195227183355	0.008975384708019417	0.0022590530798555085	
51.495591182364734	0.957481523024129	0.18380130770690412	0.03477763625158097	0.008927260835438646	0.0022468589306604923	
51.62064128256513	0.9572613941966515	0.18299351436598532	0.03459702913489119	0.008879664800069862	0.002234799402207716	
51.745691382765536	0.95704145105628	0.18219309655504973	0.03441835648350245	0.008832591585266785	0.0022228731946221476	
51.87074148296593	0.9568217104508023	0.18140001511997392	0.0342416010567077	0.008786036224632152	0.0022110790214414696	
51.99579158316634	0.956602189263492	0.18061423083969397	0.034066745764456334	0.008739993801220921	0.002199415609399576	
52.120841683366734	0.9563829044077661	0.1798357044275144	0.033893773665134276	0.008694459446755329	0.0021878816982133934	
52.24589178356714	0.9561638728217565	0.17906439653237652	0.03372266796337141	0.008649428340851483	0.0021764760403729603	
52.370941883767536	0.9559451114628046	0.17830026774008642	0.0335534120078759	0.008604895710257276	0.002165197400934691	
52.49599198396794	0.9557266373018755	0.17754327857450317	0.03338598928929529	0.00856085682810146	0.002154044557317777	
52.62104208416834	0.9555084673178965	0.17679338949868703	0.03322038343810333	0.00851730701315359	0.0021430162991036405	
52.74609218436874	0.9552906184920237	0.1760505609160079	0.03305657822251253	0.00847424162909461	0.0021321114278383953	
52.87114228456914	0.955073107801836	0.1753147531712149	0.03289455754641181	0.008431656083797985	0.0021213287568382444	
52.99619238476954	0.9548559522154609	0.17458592655146649	0.03273430544732874	0.008389545828621019	0.002110667110997764	
53.12124248496994	0.9546391686856364	0.17386404128732277	0.03257580609441627	0.008347906357706306	0.002100125326601011	
53.246292585170345	0.9544227741437056	0.17314905755369736	0.03241904378646276	0.008306733207292959	0.002089702251135386	
53.37134268537074	0.9542067854935565	0.1724409354707727	0.03226400294992591	0.00826602195503759	0.0020793967431082224	
53.496392785571146	0.953991219605499	0.17173963510487608	0.03211066813698923	0.008225768219344684	0.002069207671866016	
53.62144288577154	0.9537760933100923	0.17104511646931805	0.031959024023641217	0.008185967658706312	0.002059133917416264	
53.74649298597195	0.9535614233919154	0.1703573395251926	0.03180905540777656	0.008146615971050916	0.0020491743702518504	
53.871543086172345	0.953347226583295	0.1696762641821406	0.031660747207319054	0.008107708893101015	0.002039327931177924	
53.99659318637275	0.9531335195579835	0.16900185029907425	0.031514084458365774	0.00806924219973965	0.002029593511141226	
54.121643286573146	0.9529203189247969	0.16833405768486545	0.0313690523133522	0.008031211703385376	0.002019970031061808	
54.24669338677355	0.9527076412212139	0.16767284609899635	0.03122563603923774	0.007993613253375687	0.0020104564216671013	
54.37174348697395	0.9524955029069389	0.16701817525217302	0.031083821015711482	0.007956442735358605	0.002001051623328282	
54.49679358717435	0.9522839203574331	0.16637000480690153	0.03094359273341747	0.007919696070692329	0.0019917545858988773	
54.62184368737475	0.9520729098574173	0.1657282943780277	0.030804936792199537	0.007883369215852823	0.0019825642685555914	
54.746893787575154	0.9518624875943478	0.16509300353324025	0.030667838899365	0.00784745816184907	0.001973479639641277	
54.87194388777555	0.9516526696518727	0.16446409179353633	0.03053228486796684	0.007811958933645913	0.0019644996765100205	
54.996993987975955	0.9514434720032691	0.16384151863365123	0.03039826061510437	0.007776867589594328	0.001955623365374307	
55.12204408817635	0.9512349105048645	0.16322524348245093	0.030265752160241487	0.007742180220868929	0.0019468497011541925	
55.24709418837676	0.9510270008894487	0.16261522572328801	0.03013474562354252	0.007707892950912565	0.0019381776873284725	
55.372144288577154	0.9508197587596775	0.16201142469432223	0.030005227224225405	0.007674001934887945	0.0019296063357877918	
55.49719438877756	0.9506131995814732	0.16141379968880257	0.0298771832789313	0.007640503359135972	0.0019211346666896392	
55.622244488977955	0.9504073386774233	0.1608223099553145	0.029750600200110985	0.007607393440640835	0.0019127617083152186	
55.74729458917836	0.9502021912201856	0.16023691469799003	0.029625464494427163	0.007574668426501576	0.0019044864969281292	
55.87234468937876	0.9499977722258978	0.15965757307668088	0.02950176276117249	0.007542324593410028	0.0018963080766348204	
55.99739478957916	0.949794096547599	0.15908424420709624	0.02937948169070327	0.007510358247135062	0.0018882254992468048	
56.122444889779565	0.9495911788686675	0.1585168871609027	0.029258608062887933	0.007478765722012885	0.0018802378241445543	
56.24749498997996	0.949389033696273	0.15795546096578816	0.02913912874557044	0.00744754338044333	0.0018723441181430736	
56.37254509018037	0.9491876753548554	0.1573999246054891	0.029021030693048115	0.007416687612392013	0.0018645434553590994	
56.497595190380764	0.9489871179796245	0.1568502370197808	0.028904300944563442	0.0073861948348981675	0.0018568349170798876	
56.62264529058117	0.948787375510094	0.15630635710443058	0.028788926622809744	0.007356061491588091	0.00184921759163356	
56.747695390781566	0.9485884616836434	0.15576824371111497	0.028674894932450377	0.007326284052194056	0.0018416905742609773	
56.87274549098197	0.9483903900291207	0.15523585564729808	0.028562193158650794	0.00729685901207852	0.0018342529669890847	
56.99779559118237	0.9481931738604814	0.15470915167607438	0.02845080866562374	0.007267782891763579	0.0018269038785057202	
57.12284569138277	0.9479968262704727	0.15418809051597326	0.028340728895186684	0.007239052236465493	0.0018196424240358362	
57.24789579158317	0.9478013601243659	0.15367263084072633	0.02823194136533158	0.007210663615634181	0.0018124677252191069	
57.37294589178357	0.9476067880537364	0.15316273127899638	0.02812443366880649	0.00718261362249757	0.0018053789099888847	
57.49799599198397	0.9474131224502995	0.15265835041406942	0.028018193471708676	0.007154898873610668	0.001798375112452479	
57.623046092184374	0.9472203754598023	0.15215944678350776	0.02791320851208906	0.007127516008409249	0.0017914554727727174	
57.74809619238477	0.947028558975976	0.15166597887876518	0.027809466598567607	0.0071004616887680545	0.0017846191370507673	
57.873146292585176	0.946837684634551	0.1511779051447631	0.02770695560895928	0.007073732598563352	0.0017778652572101737	
57.99819639278557	0.9466477638073401	0.15069518397942835	0.02760566348891039	0.007047325443239782	0.0017711929908820943	
58.12324649298598	0.9464588075963892	0.1502177737331915	0.027505578250545053	0.007021236949381384	0.0017646015012916984	
58.248296593186375	0.9462708268282012	0.14974563270844574	0.02740668797112126	0.006995463864286632	0.0017580899571456917	
58.37334669338678	0.9460838320480355	0.14927871915896615	0.027308980791696427	0.006970002955547442	0.001751657532520944	
58.498396793587176	0.9458978335142849	0.14881699128928882	0.027212444915802162	0.006944851010631997	0.0017453034067541914	
58.62344689378758	0.9457128411929335	0.1483604072540498	0.027117068608127758	0.006920004836471316	0.001739026764332781	
58.74849699398798	0.9455288647520972	0.14790892515728268	0.02702284019321227	0.006895461259049402	0.0017328267947864196	
58.87354709418838	0.9453459135566497	0.14746250305167588	0.02692974805414492	0.006871217122996956	0.0017267026925799243	
58.99859719438878	0.9451639966629367	0.14702109893778734	0.02683778063127327	0.006847269291188444	0.0017206536570069067	
59.12364729458918	0.9449831228135814	0.14658467076321802	0.02674692642091918	0.0068236146443424964	0.0017146788920844032	
59.24869739478958	0.9448033004323791	0.1461531764217429	0.02665717397410218	0.006800250080625523	0.0017087776064483968	
59.373747494989985	0.9446245376192888	0.14572657375239836	0.026568511895269622	0.006777172515258358	0.0017029490132502037	
59.49879759519038	0.9444468421455188	0.14530482053852725	0.026480928841033907	0.006754378880125976	0.0016971923300537137	
59.623847695390786	0.9442702214487119	0.14488787450677892	0.026394413518915957	0.0067318661233900425	0.0016915067787334412	
59.74889779559118	0.9440946826282273	0.144475693326066	0.02630895468609496	0.006709631209104289	0.001685891585373363	
59.87394789579159	0.943920232440526	0.14406823460647486	0.026224541148163874	0.00668767111683254	0.0016803459801665189	
59.998997995991985	0.9437468772946561	0.14366545589813198	0.026141161757890618	0.006665982841269364	0.0016748691973153468	
60.12404809619239	0.9435746232478405	0.14326731469002282	0.026058805413984403	0.006644563391863186	0.0016694604749327218	
60.24909819639279	0.9434034760011726	0.14287376840876465	0.025977461059867066	0.006623409792441791	0.001664119054943675	
60.37414829659319	0.9432334408954112	0.14248477441733168	0.02589711768244906	0.006602519080840113	0.0016588441829877665	
60.49919839679359	0.9430645229068869	0.14210029001373223	0.025817764310909794	0.006581888308530223	0.0016536351083220858	
60.62424849699399	0.9428967266435101	0.1417202724296369	0.02573939001548201	0.006561514540253379	0.0016484910837248489	
60.74929859719439	0.9427300563408868	0.14134467882895696	0.02566198390623983	0.006541394853654082	0.0016434113653995663	
60.874348697394794	0.942564515858544	0.14097346630637272	0.025585535131890314	0.0065215263389159905	0.0016383952128797596	
60.99939879759519	0.9424001086762561	0.1406065918858108	0.0255100328785681	0.006501906098399677	0.0016334418889342014	
61.124448897795595	0.9422368378904846	0.14024401251886906	0.02543546636863272	0.006482531246281991	0.0016285506594726363	
61.24949899799599	0.9420747062109189	0.139885685083189	0.0253618248594686	0.006463398908197082	0.0016237207934519814	
61.3745490981964	0.9419137159571249	0.13953156638077427	0.02528909764228699	0.006444506220878846	0.0016189515627829537	
61.499599198396794	0.9417538690553008	0.13918161313625477	0.025217274040929886	0.006425850331804813	0.0016142422422371228	
61.6246492985972	0.9415951670351338	0.13883578199509453	0.025146343410675297	0.006407428398841255	0.0016095921093543348	
61.749699398797596	0.9414376110267626	0.13849402952174417	0.025076295137043875	0.0063892375898895425	0.001605000444350511	
61.874749498998	0.9412812017578427	0.13815631219773428	0.025007118634606168	0.006371275082533511	0.0016004665300257642	
61.9997995991984	0.9411259395507107	0.13782258641971132	0.024938803345790517	0.006353538063687858	0.0015959896516728308	
62.1248496993988	0.9409718243196495	0.13749280849741305	0.024871338739691017	0.006336023729247377	0.0015915690969857735	
62.2498997995992	0.9408188555682521	0.13716693465158297	0.02480471431087534	0.006318729283736978	0.001587204155968937	
62.3749498997996	0.9406670323868784	0.13684492101182325	0.02473891957819196	0.0063016519399623555	0.0015828941208461276	
62.5	0.9405163534502086	0.13652672361438362	0.024673944083576562	0.006284788918661238	0.0015786382859699884	

